An Optimized Photon Pair Source for Quantum Circuits

We implement an ultrafast pulsed type-II parametric down conversion source in a periodically poled KTP waveguide at telecommunication wavelengths with almost identical properties between signal and idler. As such, our source resembles closely a pure, genuine single mode photon pair source with indistinguishable modes. We measure the joint spectral intensity distribution and second order correlation functions of the marginal beams and find with both methods very low effective mode numbers corresponding to a Schmidt number below 1.16. We further demonstrate the indistinguishability as well as the purity of signal and idler photons by Hong-Ou-Mandel interferences between signal and idler and between signal/idler and a coherent field, respectively. Without using narrowband spectral filtering, we achieve a visibility for the interference between signal and idler of 94.8% and determine a purity of more than 80% for the heralded single photon states. Moreover, we measure raw heralding efficiencies of 20.5% and 15.5% for the signal and idler beams corresponding to detector-loss corrected values of 80% and 70%.

==> answer_to_referees.txt <==
##############################################################################################
We would like to thank the reviewers for having spent time reading our manuscript and for the helpful suggestions. We are happy that the referees describe our work as well written, clear, and valuable. Finally, we are glad that both referees recommend the publication of our paper.
##############################################################################################


Manuscript ID: 189451     Type: Regular
Title: An Optimized Photon Pair Source for Quantum Circuits
Author: Georg Harder; 

Dear Dr. Harder:

Your manuscript can be accepted for publication in Optics Express provided that you address the reviewer concerns. The reviews are appended below. 

It is the policy of Optics Express to allow only one manuscript revision. Thus it is important that you include as part of your resubmission a detailed response to all of the reviewer points, and a list of all the changes that have been made to the manuscript. Of course, you may not agree with the reviewers on every point; in this case, your responses and reasoning should be clearly presented. You may type your statement directly into the designated comment text box provided online or you may copy and paste text into it. You can also upload your statement as a separate file. Please note that resubmissions will not be considered if this statement is not included. If your paper is accepted, you will not have another opportunity to submit additional content revisions. OSA cannot make any changes to your manuscript once it appears on the Forthcoming web page.

The production editor has reviewed your manuscript to ensure that it adheres to the style guidelines of Optics Express.  The notes below will advise you of any required format changes.   

Please submit your revised manuscript via the Optics Express online system at
http://prism.opticsinfobase.org

Be sure to upload the native file, such as Word with embedded figures, or zipped TeX with .eps or .pdf figures. If uploading your revision in Word format you will also be given the opportunity to upload the source files of your artwork in eps, pdf or tiff format.  You will have 10 days to complete the resubmission with content and style changes. Please carefully proofread your article before resubmission. Optics Express articles are not copyedited.

Thank you for your contribution to Optics Express. If you have any questions, please contact the journal assistant at opex@osa.org.

Sincerely,
Alexander Lvovsky
Associate Editor, Optics Express

---------------------------
Reviewer comments appear here:

Reviewer 1
Optics Express manuscript 189451
An optimized photon pair source for quantum circuits
G. Harder et al

This manuscript presents a thorough investigation of the characteristics of a photon-pair source based on parametric downconversion in a periodically-poled KTP waveguide. The source is designed so that the signal and idler photons are in a factorable joint state with almost identical spectra. The authors characterize the source by a variety of different methods including the measurement of the joint spectrum and second-order correlation function, and interference of the photons with each other and with a classical reference beam. They deduce that the signal and idler photons are almost identical and will be of high purity following heralding.

The manuscript is comprehensive and clearly written. The source performance is impressive and, as the pairs are generated in a waveguide, potentially useful for integrating with photonic chips. Although some aspects of the source design have been demonstrated elsewhere, in my opinion this paper merits publication as it brings almost the full set of characterization tools to bear simultaneously on a high-quality photon-pair source. I therefore recommend publication.


##############################################################################################
We would like to thank the referee for reviewing our work and are especially grateful for the response which enabled us to further improve the manuscript.
##############################################################################################


There are a few minor points that I think could be clarified for the non-specialist reader:

1. It is perhaps worth emphasizing in the caption to fig 2 that panel b represents the experimental situation presented here.


##############################################################################################
added to the caption: 
Panel b) corresponds to the situation presented in this paper.
##############################################################################################


2. In section 2, subsection "Joint spectral intensity and second-order correlation function," I think it would be helpful to make it clear here that in this case g(2) is measured without heralding (although I appreciate that this is explained in section 3.3).


##############################################################################################
we added a remark in the mentioned section:
...information about the separability of the state can be inferred from the joint spectral intensity (JSI) $|f(\omega_s, \omega_i)|^2$ or the second order Glauber correlation function g2(tau) [32] of the signal or idler field without heralding on a photon in the opposite mode. The $g^{(2)}(0)$ value gives information about the photon number statistics of the marginal beams.
##############################################################################################


3. In section 3.2, referring to "the Schmidt decomposition of the JSI" is unhelpful as some readers may not appreciate the subtleties of Schmidt decompositions. After all, as I am sure the authors are aware, "the Schmidt decomposition of the JSI" does not tell you much about the properties of any resulting heralded single photons. I suggest either explaining this better or removing the comment altogether (and similarly the comment in the following paragraph "This seems to be in slight disagreement with the JSI" - the JSI doesn't give you enough information to make this inference).


##############################################################################################
Thank you for pointing out the misleading statement about the JSI and comparison to g2. We made changes to the following passage at several points to clearly point out the limitation of the JSI measurement and the difference to g2. 

The JSI measurement in the decorrelated case shows a smooth, nearly round shape. This supports the assumption of Gaussian phasematching and pump spectral profiles. Beeing an intensity distribution, the JSI does not provide full information about the state as additional phase or temporal information would be required to reconstruct the JSA \cite{brecht_characterizing_2013}. A singular value decomposition of the square root of the JSI, yielding an effective mode number of $1.001$ in our case, can therefore be only regarded as a lower bound for the true Schmidt number. 
To obtain a stronger statement about the correlations present in the source, we measure the second order Glauber correlation function $g^{(2)}(0)$ with a $50/50$ fiber coupler \cite{tapster_photon_1998}, as depicted in the second frame of Fig. \ref{fig:setup2}. We find raw values of $1.83\pm0.02$ and $1.86\pm0.02$ for signal and idler, respectively. These values pose an upper bound on the correlations present in the PDC source. The corresponding Schmidt numbers are $1.20$ and $1.16$. Part of the deviation from the perfect decorrelated case could be caused by background events. From comparison of the filtered with the unfiltered spectra, we conclude that the background still remaining under the PDC spectrum makes up for approximately $\unit[1.9]{\%}$ of the total count rates. Since background signal has a Poissonian photon number distribution, it strongly degrades the $g^{(2)}(0)$ value. Correcting for these background events \cite{eckstein_realistic_2011}, we get values of $1.90$ and $1.94$. However, we would like to note that the raw value of $g^{(2)}(0)=1.86$ is among the highest compared to other PDC sources \cite{tapster_photon_1998, eckstein_highly_2011, li_fiber-based_2008, takesue_entanglement_2009} indicating that the amount of background events is relatively low.

We also added the following citation:
40. B. Brecht and C. Silberhorn, “Characterizing entanglement in pulsed parametric down-conversion using chrono-cyclic wigner functions,” Phys. Rev. A 87, 053810 (2013).
##############################################################################################


4. In section 3.3, "the states overlap perfectly in all degrees of freedom" - does this comment refer to the theoretically predicted state and the experimentally measured one? Or the signal and idler (if so the visibility would surely be 100%…)? Please clarify.


##############################################################################################
it referred to the theoretically predicted; whereas "all degrees of freedom" was meant to include polarization and space. We decided that this statement is unnecessary and changed the sentence to a general statement about the visibility:

The high visibility of the interference shows that the indistinguishability between signal and idler is indeed very high.
##############################################################################################


Once these small points have been taken care of I would be happy for this paper to be published.



Reviewer 2
Harder et al. demonstrate and characterise an ultrafast pulsed type-II PDC source. The results obtained are very favourable and in the regime where such a source would be applicable to optical quantum information processing applications. The authors rigorously characterise their device using several methods, most notably HOM visibility and spectral analysis. The HOM visibility test indicates visibilities of around 95%, which is very promising. Additionally the authors perform spectral analysis to examine the joint spectral intensity of the bi-photon state, again yielding very favourable characteristics such as high separability. The heralded photons exhibit high visibility without the requirement for narrowband filtering, which is an extremely favourable characteristic. Their spectral analysis demonstrates that their source is able to produce spectrally decorrelated bi-photon states, which enables a heralded photon to exhibit high spectral purity, which they characterise. The heralded photons have high heralding efficiencies. Their device runs at telecom wavelengths, making this source particularly suitable for integration with off-the-shelf components.

I found the paper to be very well written and easy to understand. The motivation is very clear, and the theoretical background presented by the authors is well presented and easy to follow. The authors are very rigorous in their presentation of the experimental results and their exposition is clear.

I believe this paper presents valuable results, and they are presented in a way which for the most part should be comprehensible to a non-specialist audience. Thus, I recommend this paper for publication as is.

##############################################################################################
We are very happy to receive such positive feedback and thank the referee for taking his time to review our work.
##############################################################################################



##############################################################################################
Additionally, we added a citation of a recently published decorrelated source in silica waveguides:
21. J. B. Spring, P. S. Salter, B. J. Metcalf, P. C. Humphreys, M. Moore, N. Thomas-Peter, M. Barbieri, X.-M. Jin, N. K. Langford, W. S. Kolthammer, M. J. Booth, and I. A. Walmsley, “On-chip low loss heralded source of pure single photons,” (2013).
##############################################################################################



----------------------------


Style corrections:
[x] Please ensure that all references, figures and tables are called out in the text. Please also check the ordering of your reference, figure and table call outs. If they are out of order it could cause delays with publishing your article. 

Your content and style corrections are due  May 25, 2013. If you have any questions, please contact us

[x] Title:
Capitalize only the first letter of your title, except for proper names, elements, and abbreviations.
[x] Authors:
Move commas after the author name but before the superscripts in your author listing.
The corresponding author’s email address must be indicated with an asterisk.
[x] OCIS codes:
Place a period after your last OCIS code.
[x] Main text:
Use the "cite" package in your preamble to ensure that your citations that look like this "[1,2,3,4,5]" are 
corrected to look like this "[1–5]".

***If this paper is accepted finally, the invoice will be addressed to you. Please let us know when you submit your revisions (by emailing opex@osa.org) if there is any reason it should be addressed differently.




==> logfile.txt <==
##############################################################################################
We would like to thank the reviewers for having spent time reading our manuscript and for the helpful suggestions. We are happy that the referees describe our work as well written, clear, and valuable. Finally, we are glad that both referees recommend the publication of our paper.
##############################################################################################


Manuscript ID: 189451     Type: Regular
Title: An Optimized Photon Pair Source for Quantum Circuits
Author: Georg Harder; 

Dear Dr. Harder:

Your manuscript can be accepted for publication in Optics Express provided that you address the reviewer concerns. The reviews are appended below. 

It is the policy of Optics Express to allow only one manuscript revision. Thus it is important that you include as part of your resubmission a detailed response to all of the reviewer points, and a list of all the changes that have been made to the manuscript. Of course, you may not agree with the reviewers on every point; in this case, your responses and reasoning should be clearly presented. You may type your statement directly into the designated comment text box provided online or you may copy and paste text into it. You can also upload your statement as a separate file. Please note that resubmissions will not be considered if this statement is not included. If your paper is accepted, you will not have another opportunity to submit additional content revisions. OSA cannot make any changes to your manuscript once it appears on the Forthcoming web page.

The production editor has reviewed your manuscript to ensure that it adheres to the style guidelines of Optics Express.  The notes below will advise you of any required format changes.   

Please submit your revised manuscript via the Optics Express online system at
http://prism.opticsinfobase.org

Be sure to upload the native file, such as Word with embedded figures, or zipped TeX with .eps or .pdf figures. If uploading your revision in Word format you will also be given the opportunity to upload the source files of your artwork in eps, pdf or tiff format.  You will have 10 days to complete the resubmission with content and style changes. Please carefully proofread your article before resubmission. Optics Express articles are not copyedited.

Thank you for your contribution to Optics Express. If you have any questions, please contact the journal assistant at opex@osa.org.

Sincerely,
Alexander Lvovsky
Associate Editor, Optics Express

---------------------------
Reviewer comments appear here:

Reviewer 1
Optics Express manuscript 189451
An optimized photon pair source for quantum circuits
G. Harder et al

This manuscript presents a thorough investigation of the characteristics of a photon-pair source based on parametric downconversion in a periodically-poled KTP waveguide. The source is designed so that the signal and idler photons are in a factorable joint state with almost identical spectra. The authors characterize the source by a variety of different methods including the measurement of the joint spectrum and second-order correlation function, and interference of the photons with each other and with a classical reference beam. They deduce that the signal and idler photons are almost identical and will be of high purity following heralding.

The manuscript is comprehensive and clearly written. The source performance is impressive and, as the pairs are generated in a waveguide, potentially useful for integrating with photonic chips. Although some aspects of the source design have been demonstrated elsewhere, in my opinion this paper merits publication as it brings almost the full set of characterization tools to bear simultaneously on a high-quality photon-pair source. I therefore recommend publication.


##############################################################################################
We would like to thank the referee for reviewing our work and are especially grateful for the response which enabled us to further improve the manuscript.
##############################################################################################


There are a few minor points that I think could be clarified for the non-specialist reader:

1. It is perhaps worth emphasizing in the caption to fig 2 that panel b represents the experimental situation presented here.


##############################################################################################
added to the caption: 
Panel b) corresponds to the situation presented in this paper.
##############################################################################################


2. In section 2, subsection "Joint spectral intensity and second-order correlation function," I think it would be helpful to make it clear here that in this case g(2) is measured without heralding (although I appreciate that this is explained in section 3.3).


##############################################################################################
we added a remark in the mentioned section:
...information about the separability of the state can be inferred from the joint spectral intensity (JSI) $|f(\omega_s, \omega_i)|^2$ or the second order Glauber correlation function g2(tau) [32] of the signal or idler field without heralding on a photon in the opposite mode. The $g^{(2)}(0)$ value gives information about the photon number statistics of the marginal beams.
##############################################################################################


3. In section 3.2, referring to "the Schmidt decomposition of the JSI" is unhelpful as some readers may not appreciate the subtleties of Schmidt decompositions. After all, as I am sure the authors are aware, "the Schmidt decomposition of the JSI" does not tell you much about the properties of any resulting heralded single photons. I suggest either explaining this better or removing the comment altogether (and similarly the comment in the following paragraph "This seems to be in slight disagreement with the JSI" - the JSI doesn't give you enough information to make this inference).


##############################################################################################
Thank you for pointing out the misleading statement about the JSI and comparison to g2. We made changes to the following passage at several points to clearly point out the limitation of the JSI measurement and the difference to g2. 

The JSI measurement in the decorrelated case shows a smooth, nearly round shape. This supports the assumption of Gaussian phasematching and pump spectral profiles. Beeing an intensity distribution, the JSI does not provide full information about the state as additional phase or temporal information would be required to reconstruct the JSA \cite{brecht_characterizing_2013}. A singular value decomposition of the square root of the JSI, yielding an effective mode number of $1.001$ in our case, can therefore be only regarded as a lower bound for the true Schmidt number. 
To obtain a stronger statement about the correlations present in the source, we measure the second order Glauber correlation function $g^{(2)}(0)$ with a $50/50$ fiber coupler \cite{tapster_photon_1998}, as depicted in the second frame of Fig. \ref{fig:setup2}. We find raw values of $1.83\pm0.02$ and $1.86\pm0.02$ for signal and idler, respectively. These values pose an upper bound on the correlations present in the PDC source. The corresponding Schmidt numbers are $1.20$ and $1.16$. Part of the deviation from the perfect decorrelated case could be caused by background events. From comparison of the filtered with the unfiltered spectra, we conclude that the background still remaining under the PDC spectrum makes up for approximately $\unit[1.9]{\%}$ of the total count rates. Since background signal has a Poissonian photon number distribution, it strongly degrades the $g^{(2)}(0)$ value. Correcting for these background events \cite{eckstein_realistic_2011}, we get values of $1.90$ and $1.94$. However, we would like to note that the raw value of $g^{(2)}(0)=1.86$ is among the highest compared to other PDC sources \cite{tapster_photon_1998, eckstein_highly_2011, li_fiber-based_2008, takesue_entanglement_2009} indicating that the amount of background events is relatively low.

We also added the following citation:
40. B. Brecht and C. Silberhorn, “Characterizing entanglement in pulsed parametric down-conversion using chrono-cyclic wigner functions,” Phys. Rev. A 87, 053810 (2013).
##############################################################################################


4. In section 3.3, "the states overlap perfectly in all degrees of freedom" - does this comment refer to the theoretically predicted state and the experimentally measured one? Or the signal and idler (if so the visibility would surely be 100%…)? Please clarify.


##############################################################################################
it referred to the theoretically predicted; whereas "all degrees of freedom" was meant to include polarization and space. We decided that this statement is unnecessary and changed the sentence to a general statement about the visibility:

The high visibility of the interference shows that the indistinguishability between signal and idler is indeed very high.
##############################################################################################


Once these small points have been taken care of I would be happy for this paper to be published.



Reviewer 2
Harder et al. demonstrate and characterise an ultrafast pulsed type-II PDC source. The results obtained are very favourable and in the regime where such a source would be applicable to optical quantum information processing applications. The authors rigorously characterise their device using several methods, most notably HOM visibility and spectral analysis. The HOM visibility test indicates visibilities of around 95%, which is very promising. Additionally the authors perform spectral analysis to examine the joint spectral intensity of the bi-photon state, again yielding very favourable characteristics such as high separability. The heralded photons exhibit high visibility without the requirement for narrowband filtering, which is an extremely favourable characteristic. Their spectral analysis demonstrates that their source is able to produce spectrally decorrelated bi-photon states, which enables a heralded photon to exhibit high spectral purity, which they characterise. The heralded photons have high heralding efficiencies. Their device runs at telecom wavelengths, making this source particularly suitable for integration with off-the-shelf components.

I found the paper to be very well written and easy to understand. The motivation is very clear, and the theoretical background presented by the authors is well presented and easy to follow. The authors are very rigorous in their presentation of the experimental results and their exposition is clear.

I believe this paper presents valuable results, and they are presented in a way which for the most part should be comprehensible to a non-specialist audience. Thus, I recommend this paper for publication as is.

##############################################################################################
We are very happy to receive such positive feedback and thank the referee for taking his time to review our work.
##############################################################################################



##############################################################################################
Additionally, we added a citation of a recently published decorrelated source in silica waveguides:
21. J. B. Spring, P. S. Salter, B. J. Metcalf, P. C. Humphreys, M. Moore, N. Thomas-Peter, M. Barbieri, X.-M. Jin, N. K. Langford, W. S. Kolthammer, M. J. Booth, and I. A. Walmsley, “On-chip low loss heralded source of pure single photons,” (2013).
##############################################################################################



----------------------------


Style corrections:
[x] Please ensure that all references, figures and tables are called out in the text. Please also check the ordering of your reference, figure and table call outs. If they are out of order it could cause delays with publishing your article. 

Your content and style corrections are due  May 25, 2013. If you have any questions, please contact us

[x] Title:
Capitalize only the first letter of your title, except for proper names, elements, and abbreviations.
[x] Authors:
Move commas after the author name but before the superscripts in your author listing.
The corresponding author’s email address must be indicated with an asterisk.
[x] OCIS codes:
Place a period after your last OCIS code.
[x] Main text:
Use the "cite" package in your preamble to ensure that your citations that look like this "[1,2,3,4,5]" are 
corrected to look like this "[1–5]".

***If this paper is accepted finally, the invoice will be addressed to you. Please let us know when you submit your revisions (by emailing opex@osa.org) if there is any reason it should be addressed differently.



